CoRoT 105906206: a short-period and totally eclipsing binary with a Delta Scuti type pulsator

Eclipsing binary systems with pulsating components allow the determination of several physical parameters of the stars, such as mass and radius, that, when combined with the pulsation properties, can be used to constrain the modeling of stellar interiors and evolution. Hereby, we present the results of the study of CoRoT 105906206, an eclipsing binary system with a pulsating component located in the CoRoT LRc02 field. The analysis of the CoRoT light curve was complemented by high-resolution spectra from the Sandiford at McDonald Observatory and FEROS at ESO spectrographs, which revealed a double-lined spectroscopic binary. We used an iterative procedure to separate the pulsation-induced photometric variations from the eclipse signals. First, a Fourier analysis was used to identify the significant frequencies and amplitudes due to pulsations. Second, after removing the contribution of the pulsations from the light curve we applied the PIKAIA genetic-algorithm approach to derive the best parameters that describe the orbital properties of the system. The light curve cleaned for pulsations contains the partial eclipse of the primary and the total eclipse of the secondary. The system has an orbital period of about 3.694 days and is formed by a primary star with mass M1 = 2.25 +/- 0.04 solar masses, radius R1 = 4.24 +/- 0.02 solar radii, and effective temperature Teff1 = 6750 +/- 150 K, and a secondary with M2 = 1.29 +/- 0.03 solar masses, R2 = 1.34 +/- 0.01 solar radii, and Teff2 = 6152 +/- 162 K. The best solution for the parameters was obtained by taking into account the asymmetric modulation observed in the light curve, known as the O'Connell effect, presumably caused by Doppler beaming. The analysis of the Fourier spectrum revealed that the primary component has p-mode pulsations in the range 5-13 c/d, which are typical of Delta Scuti type stars.

==> ReadMe.txt <==
J/A+A/vol/page    Frequencies, amplitudes, and phases    (Da Silva+, year)
================================================================================
CoRoT 105906206: a short-period and totally eclipsing binary with a Delta Scuti
type pulsator
     R. Da Silva, C. Maceroni, D. Gandolfi, H. Lehmann, A.P. Hatzes
    <Astron. Astrophys. vol, page (year)>
    =2013A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: binaries: eclipsing - binaries: spectroscopic - stars: oscillations -
          stars: individual: CoRoT 105906206

Description:
    The file frequenc.dat contains the table with 220 frequencies, amplitudes,
    and phases, together with their uncertainties, derived for the light curve
    of CoRoT 105906206 with pulsations only (after subtracting the best binary
    model). The uncertainties are the formal values computed using equations
    (4), (10), and (11) of Montgomery & O'Donoghue (1999).
    
File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
frequenc.dat    50      220   Frequencies, amplitudes, and phases
--------------------------------------------------------------------------------

Byte-by-byte Description of file: frequenc.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  5  A5    ---     nfreq     Frequency number
   7- 14  F9.4  1/day   freq      Pulsation frequency
  16- 22  F8.4  1/day   e_freq    Error in the pulsation frequency
  24- 29  F7.3  ---     amp       Pulsation amplitude (x 1000)
  31- 36  F7.3  ---     e_amp     Error in the pulsation amplitude (x 1000)
  38- 43  F7.3  2*Pi    phase     Pulsation phase
  45- 50  F7.3  2*Pi    e_phase   Error in the pulsation phase
--------------------------------------------------------------------------------

References:
  Montgomery & O'Donoghue,        1999DSSN...13...28M
================================================================================
(End)          Name [Institution]                                    12-Mar-2014


==> frequenc.dat <==
 F1     9.4175  0.0001  2.552  0.012  0.559  0.005
 F2     9.0696  0.0001  2.296  0.012  0.491  0.005
 F3    10.7776  0.0002  2.150  0.012  0.995  0.006
 F4     8.9951  0.0002  1.913  0.012  0.384  0.006
 F5     5.6119  0.0003  1.160  0.012  0.313  0.010
 F6     9.3471  0.0003  1.179  0.012  0.809  0.010
 F7     8.8734  0.0003  1.051  0.012  0.019  0.011
 F8    11.3164  0.0004  0.903  0.012  0.221  0.013
 F9    12.7668  0.0004  0.976  0.012  0.701  0.012
 F10   12.2116  0.0004  0.832  0.012  0.405  0.014
 F11    8.9203  0.0004  0.906  0.012  0.800  0.013
 F12   12.4963  0.0004  0.967  0.012  0.684  0.012
 F13    9.6056  0.0004  0.806  0.012  0.229  0.015
 F14   11.1236  0.0005  0.723  0.012  0.325  0.016
 F15    0.1192  0.0004  0.880  0.012  0.686  0.013
 F16    9.4713  0.0005  0.715  0.012  0.427  0.017
 F17   12.4186  0.0005  0.718  0.012  0.810  0.017
 F18   12.0733  0.0005  0.721  0.012  0.170  0.016
 F19    8.5391  0.0005  0.647  0.012  0.356  0.018
 F20    9.2153  0.0005  0.688  0.012  0.874  0.017
 F21    5.8385  0.0006  0.581  0.012  0.229  0.020
 F22    5.1446  0.0006  0.548  0.012  0.441  0.022
 F23   10.2152  0.0006  0.530  0.012  0.259  0.022
 F24    0.1467  0.0004  0.772  0.012  0.672  0.015
 F25    7.8192  0.0007  0.476  0.012  0.445  0.025
 F26    8.4036  0.0006  0.606  0.012  0.902  0.020
 F27   10.3200  0.0007  0.473  0.012  0.258  0.025
 F28   12.3571  0.0008  0.435  0.012  0.378  0.027
 F29    0.5590  0.0007  0.478  0.012  0.116  0.025
 F30    8.6016  0.0008  0.426  0.012  0.487  0.028
 F31    5.4000  0.0008  0.419  0.012  0.989  0.028
 F32   12.1453  0.0008  0.448  0.012  0.452  0.026
 F33   12.6386  0.0009  0.397  0.012  0.383  0.030
 F34    0.2011  0.0010  0.349  0.012  0.676  0.034
 F35    9.5168  0.0006  0.609  0.012  0.777  0.019
 F36    6.6930  0.0009  0.369  0.012  0.856  0.032
 F37    5.5582  0.0010  0.351  0.012  0.785  0.034
 F38   14.8369  0.0010  0.341  0.012  0.855  0.035
 F39    6.2852  0.0011  0.321  0.012  0.361  0.037
 F40   12.8082  0.0009  0.399  0.012  0.037  0.030
 F41   11.8103  0.0009  0.379  0.012  0.440  0.031
 F42    5.9771  0.0010  0.347  0.012  0.606  0.034
 F43   10.5627  0.0011  0.308  0.012  0.771  0.038
 F44    9.3057  0.0009  0.401  0.012  0.201  0.030
 F45   10.5060  0.0012  0.292  0.012  0.673  0.041
 F46    5.6726  0.0011  0.321  0.012  0.447  0.037
 F47   13.0780  0.0010  0.345  0.012  0.836  0.034
 F48    8.6659  0.0011  0.317  0.012  0.352  0.037
 F49    0.2962  0.0013  0.268  0.012  0.925  0.044
 F50   15.2025  0.0012  0.299  0.012  0.655  0.040
 F51    9.8472  0.0020  0.175  0.012  0.524  0.068
 F52   14.6315  0.0013  0.267  0.012  0.738  0.044
 F53    8.8213  0.0013  0.270  0.012  0.818  0.044
 F54   15.0844  0.0011  0.315  0.012  0.869  0.038
 F55   12.9884  0.0015  0.233  0.012  0.594  0.051
 F56    6.5097  0.0014  0.247  0.012  0.066  0.048
 F57   15.3910  0.0012  0.286  0.012  0.145  0.041
 F58   14.9557  0.0013  0.264  0.012  0.943  0.045
 F59    8.4776  0.0014  0.254  0.012  0.148  0.047
 F60   10.8483  0.0012  0.291  0.012  0.733  0.041
 F61    1.9217  0.0014  0.238  0.012  0.525  0.050
 F62    0.4605  0.0015  0.223  0.012  0.345  0.053
 F63   18.4553  0.0018  0.195  0.012  0.569  0.061
 F64   14.5150  0.0016  0.215  0.012  0.444  0.055
 F65   11.8879  0.0014  0.239  0.012  0.781  0.050
 F66   12.8506  0.0016  0.217  0.012  0.881  0.055
 F67    5.3475  0.0015  0.228  0.012  0.190  0.052
 F68    7.3411  0.0016  0.219  0.012  0.573  0.054
 F69   18.1748  0.0017  0.203  0.012  0.345  0.058
 F70    0.8027  0.0016  0.209  0.012  0.102  0.057
 F71   12.5834  0.0016  0.218  0.012  0.074  0.055
 F72   18.9338  0.0016  0.209  0.012  0.966  0.057
 F73    6.1397  0.0016  0.212  0.012  0.365  0.056
 F74   18.6474  0.0019  0.185  0.012  0.740  0.064
 F75   10.0773  0.0011  0.312  0.012  0.383  0.038
 F76    2.0923  0.0020  0.176  0.012  0.208  0.068
 F77   16.1469  0.0017  0.199  0.012  0.465  0.060
 F78    9.1506  0.0016  0.217  0.012  0.853  0.055
 F79    9.7093  0.0014  0.238  0.012  0.080  0.050
 F80    0.0391  0.0017  0.206  0.012  0.237  0.058
 F81    7.9826  0.0016  0.212  0.012  0.555  0.056
 F82    7.1474  0.0018  0.196  0.012  0.514  0.061
 F83   11.3604  0.0018  0.192  0.012  0.353  0.062
 F84   16.0475  0.0017  0.199  0.012  0.483  0.060
 F85   17.9879  0.0025  0.138  0.012  0.589  0.086
 F86    7.0747  0.0018  0.190  0.012  0.131  0.062
 F87    6.7561  0.0018  0.192  0.012  0.030  0.062
 F88    7.8995  0.0018  0.190  0.012  0.068  0.062
 F89   14.3947  0.0021  0.167  0.012  0.089  0.071
 F90   11.6642  0.0024  0.141  0.012  0.538  0.084
 F91    0.6022  0.0020  0.174  0.012  0.387  0.068
 F92   19.9201  0.0020  0.169  0.012  0.314  0.070
 F93    0.2437  0.0017  0.205  0.012  0.623  0.058
 F94   10.0483  0.0013  0.267  0.012  0.053  0.044
 F95    4.0588  0.0020  0.170  0.012  0.763  0.070
 F96    3.0442  0.0018  0.187  0.012  0.684  0.063
 F97    2.6462  0.0018  0.193  0.012  0.336  0.062
 F98   11.2647  0.0020  0.169  0.012  0.534  0.070
 F99   11.9446  0.0017  0.206  0.012  0.334  0.058
 F100  12.0246  0.0016  0.210  0.012  0.338  0.057
 F101   8.7149  0.0021  0.166  0.012  0.395  0.072
 F102   5.9090  0.0019  0.184  0.012  0.285  0.064
 F103   9.7606  0.0019  0.182  0.012  0.043  0.065
 F104  15.0049  0.0020  0.172  0.012  0.313  0.069
 F105  18.2941  0.0022  0.154  0.012  0.444  0.077
 F106  18.0605  0.0021  0.162  0.012  0.638  0.073
 F107   6.9915  0.0025  0.139  0.012  0.784  0.085
 F108   2.5590  0.0020  0.171  0.012  0.455  0.070
 F109   7.5590  0.0024  0.145  0.012  0.768  0.082
 F110  12.7112  0.0021  0.166  0.012  0.569  0.072
 F111   4.5955  0.0021  0.163  0.012  0.997  0.073
 F112  15.4701  0.0020  0.170  0.012  0.827  0.070
 F113  14.7315  0.0003  1.216  0.012  0.632  0.010
 F114  14.7317  0.0003  1.290  0.012  0.545  0.009
 F115   3.1607  0.0020  0.173  0.012  0.348  0.068
 F116   6.6238  0.0022  0.154  0.012  0.037  0.077
 F117   2.7243  0.0023  0.151  0.012  0.251  0.079
 F118  13.1210  0.0020  0.169  0.012  0.847  0.070
 F119  17.5536  0.0024  0.145  0.012  0.184  0.082
 F120  18.8147  0.0023  0.149  0.012  0.519  0.079
 F121  13.3338  0.0025  0.140  0.012  0.412  0.085
 F122  17.6429  0.0023  0.149  0.012  0.607  0.079
 F123   8.0609  0.0020  0.171  0.012  0.596  0.069
 F124   7.5145  0.0022  0.157  0.012  0.477  0.076
 F125   1.0797  0.0023  0.151  0.012  0.344  0.079
 F126   1.7654  0.0025  0.136  0.012  0.367  0.087
 F127   4.8501  0.0025  0.135  0.012  0.274  0.088
 F128  14.2589  0.0023  0.150  0.012  0.420  0.079
 F129  15.6063  0.0027  0.125  0.012  0.746  0.095
 F130  20.4387  0.0028  0.125  0.012  0.343  0.095
 F131   7.2044  0.0024  0.142  0.012  0.186  0.084
 F132   9.8971  0.0024  0.144  0.012  0.653  0.083
 F133  18.1289  0.0024  0.141  0.012  0.090  0.084
 F134   4.5269  0.0024  0.145  0.012  0.349  0.082
 F135   5.5018  0.0027  0.129  0.012  0.777  0.092
 F136  16.3501  0.0027  0.128  0.012  0.581  0.093
 F137   5.7408  0.0027  0.127  0.012  0.115  0.094
 F138   6.4002  0.0024  0.146  0.012  0.625  0.081
 F139  18.5810  0.0024  0.141  0.012  0.015  0.084
 F140   1.3531  0.0030  0.114  0.012  0.149  0.104
 F141   0.3494  0.0025  0.135  0.012  0.541  0.088
 F142   6.0743  0.0029  0.119  0.012  0.092  0.099
 F143   4.9579  0.0030  0.113  0.012  0.461  0.105
 F144   8.1446  0.0025  0.137  0.012  0.434  0.087
 F145  10.6986  0.0023  0.149  0.012  0.304  0.080
 F146  16.4525  0.0028  0.123  0.012  0.409  0.097
 F147  16.0954  0.0025  0.135  0.012  0.700  0.088
 F148   7.7638  0.0028  0.121  0.012  0.209  0.098
 F149   0.6620  0.0029  0.119  0.012  0.933  0.100
 F150  13.9462  0.0035  0.099  0.012  0.508  0.120
 F151  12.9181  0.0026  0.134  0.012  0.623  0.089
 F152   9.6545  0.0026  0.130  0.012  0.902  0.091
 F153  10.9353  0.0025  0.136  0.012  0.593  0.087
 F154  13.1979  0.0028  0.121  0.012  0.442  0.098
 F155   7.0314  0.0025  0.138  0.012  0.907  0.086
 F156  15.5467  0.0030  0.115  0.012  0.151  0.103
 F157  14.0017  0.0031  0.110  0.012  0.804  0.108
 F158  19.7049  0.0033  0.104  0.012  0.215  0.114
 F159  11.7238  0.0028  0.121  0.012  0.858  0.098
 F160   5.0644  0.0030  0.113  0.012  0.427  0.105
 F161  10.3966  0.0027  0.125  0.012  0.707  0.095
 F162   9.9808  0.0032  0.108  0.012  0.742  0.110
 F163  19.0388  0.0032  0.107  0.012  0.977  0.111
 F164   0.7304  0.0031  0.111  0.012  0.267  0.107
 F165   1.6511  0.0031  0.112  0.012  0.423  0.106
 F166   3.5251  0.0031  0.110  0.012  0.450  0.108
 F167  16.7350  0.0033  0.106  0.012  0.308  0.112
 F168  17.7040  0.0030  0.116  0.012  0.268  0.102
 F169  15.9289  0.0032  0.106  0.012  0.484  0.112
 F170  17.7880  0.0030  0.113  0.012  0.286  0.105
 F171   6.3330  0.0037  0.093  0.012  0.067  0.128
 F172  19.1941  0.0034  0.101  0.012  0.391  0.117
 F173  14.5869  0.0027  0.127  0.012  0.517  0.093
 F174   0.9504  0.0038  0.091  0.012  0.676  0.130
 F175   3.2338  0.0034  0.101  0.012  0.214  0.118
 F176   2.2326  0.0034  0.100  0.012  0.825  0.119
 F177  21.3061  0.0039  0.088  0.012  0.430  0.134
 F178  20.5147  0.0029  0.118  0.012  0.858  0.101
 F179  14.1442  0.0030  0.114  0.012  0.695  0.104
 F180   4.3338  0.0035  0.098  0.012  0.253  0.121
 F181  13.5777  0.0035  0.098  0.012  0.665  0.121
 F182   7.6670  0.0038  0.090  0.012  0.186  0.132
 F183   0.4031  0.0036  0.096  0.012  0.154  0.124
 F184   7.2967  0.0036  0.095  0.012  0.733  0.125
 F185  12.2665  0.0036  0.095  0.012  0.010  0.124
 F186  14.9103  0.0038  0.091  0.012  0.437  0.130
 F187   2.9701  0.0039  0.088  0.012  0.544  0.136
 F188   2.8631  0.0037  0.093  0.012  0.160  0.127
 F189  17.0321  0.0043  0.080  0.012  1.000  0.148
 F190  20.5457  0.0030  0.114  0.012  0.174  0.104
 F191  14.4427  0.0033  0.104  0.012  0.087  0.114
 F192  11.0200  0.0037  0.094  0.012  0.367  0.126
 F193  14.7839  0.0042  0.083  0.012  0.276  0.144
 F194   0.5142  0.0036  0.096  0.012  0.910  0.124
 F195  21.6512  0.0040  0.086  0.012  0.932  0.138
 F196   6.8169  0.0036  0.096  0.012  0.605  0.124
 F197   6.8921  0.0036  0.095  0.012  0.455  0.125
 F198  20.6810  0.0041  0.083  0.012  0.103  0.142
 F199  11.5186  0.0040  0.085  0.012  0.707  0.139
 F200  22.0748  0.0042  0.081  0.012  0.138  0.146
 F201  21.8488  0.0041  0.084  0.012  0.422  0.141
 F202   6.0224  0.0040  0.085  0.012  0.997  0.139
 F203  21.0289  0.0042  0.082  0.012  0.904  0.145
 F204   6.4649  0.0044  0.079  0.012  0.501  0.151
 F205  14.1829  0.0037  0.094  0.012  0.399  0.127
 F206  15.1632  0.0042  0.081  0.012  0.276  0.146
 F207   2.9055  0.0040  0.086  0.012  0.444  0.139
 F208   3.5730  0.0046  0.075  0.012  0.156  0.159
 F209   8.2090  0.0044  0.078  0.012  0.703  0.152
 F210  20.3793  0.0044  0.079  0.012  0.942  0.151
 F211  21.4727  0.0048  0.071  0.012  0.075  0.167
 F212  20.2095  0.0043  0.079  0.012  0.804  0.150
 F213  18.2461  0.0043  0.080  0.012  0.535  0.149
 F214   5.2318  0.0043  0.079  0.012  0.364  0.150
 F215  16.9098  0.0044  0.078  0.012  0.394  0.153
 F216   4.9104  0.0045  0.077  0.012  0.148  0.154
 F217  17.4254  0.0044  0.078  0.012  0.320  0.152
 F218  17.4949  0.0046  0.074  0.012  0.505  0.160
 F219  20.9502  0.0038  0.091  0.012  0.549  0.131
 F220  20.8683  0.0044  0.078  0.012  0.368  0.152

